First 3-D grid-based gas-dust simulations of circumstellar disks with an embedded planet

Substructures are ubiquitous in high resolution (sub-)millimeter continuum observations of circumstellar disks. They are possibly caused by forming planets embedded in the disk. To investigate the relation between observed substructures and young planets, we perform novel three-dimensional two-fluid (gas+1-mm-dust) hydrodynamic simulations of circumstellar disks with embedded planets (Neptune-, Saturn-, Jupiter-, 5 Jupiter-mass) at different orbital distances from the star (5.2AU, 30AU, 50AU). We turn these simulations into synthetic (sub-)millimeter ALMA images. We find that all but the Neptune-mass planet open annular gaps in both the gas and the dust component of the disk. We find that the temporal evolution of the dust density distribution is distinctly different of the gas'. For example, the planets cause significant vertical stirring of the dust in the circumstellar disk which opposes the vertical settling. This creates a thicker dust disk than disks without a planet. We find that this effect greatly influences the dust masses derived from the synthetic ALMA images. Comparing the dust disk masses in the 3D simulations and the ones derived from the 2D ALMA synthetic images, we find the former to be a factor of a few (up to 10) larger, pointing to that real disks might be significantly more massive than previously thought based on ALMA continuum images using the optically thin assumption and equation. Finally, we analyze the synthetic ALMA images and provide an empirical relationship between the planet mass and the width of the gap in the ALMA images including the effects of the beam size.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
